Preconditioning mixed finite elements for tide models

We describe a fully discrete mixed finite element method for the linearized rotating shallow water model, possibly with damping. While Crank-Nicolson time-stepping conserves energy in the absence of drag or forcing terms and is not subject to a CFL-like stability condition, it requires the inversion of a linear system at each step. We develop weighted-norm preconditioners for this algebraic system that are nearly robust with respect to the physical and discretization parameters in the system. Numerical experiments using Firedrake support the theoretical results.

==> Riesz.deg1.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,8
1.000000e-04,14
1.000000e-03,13
1.000000e-02,9
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> Riesz.deg1.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,2
1.000000e-04,6
1.000000e-03,13
1.000000e-02,13
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> Riesz.deg1.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,2
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,9
1.000000e+01,7


==> Riesz.deg2.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,9
1.000000e-04,14
1.000000e-03,13
1.000000e-02,9
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> Riesz.deg2.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,3
1.000000e-04,7
1.000000e-03,13
1.000000e-02,13
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> Riesz.deg2.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,3
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,9
1.000000e+01,7


==> Riesz_Lite.deg1.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,8
1.000000e-04,14
1.000000e-03,13
1.000000e-02,10
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> Riesz_Lite.deg1.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,2
1.000000e-04,6
1.000000e-03,13
1.000000e-02,13
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> Riesz_Lite.deg1.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,2
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,10
1.000000e+01,8


==> Riesz_Lite.deg2.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,9
1.000000e-04,14
1.000000e-03,13
1.000000e-02,10
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> Riesz_Lite.deg2.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,3
1.000000e-04,7
1.000000e-03,13
1.000000e-02,13
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> Riesz_Lite.deg2.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,3
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,10
1.000000e+01,8


==> Sminus.Riesz.deg2.k0.0001.csv <==
N,iterations
2,4
4,4
8,5
16,5
32,7
64,8
128,7


==> Sminus.Riesz.deg2.k0.001.csv <==
N,iterations
2,8
4,11
8,13
16,14
32,13
64,13
128,13


==> Sminus.Riesz.deg2.k0.01.csv <==
N,iterations
2,11
4,13
8,13
16,13
32,13
64,13
128,13


==> Sminus.Riesz.deg2.k0.1.csv <==
N,iterations
2,9
4,9
8,9
16,9
32,9
64,9
128,9


==> Sminus.Riesz.deg2.k1.0.csv <==
N,iterations
2,7
4,7
8,7
16,7
32,7
64,7
128,7


==> Sminus.Riesz.deg2.k10.0.csv <==
N,iterations
2,5
4,5
8,5
16,5
32,5
64,5
128,5


==> Sminus.Riesz.deg2.k1e-05.csv <==
N,iterations
2,3
4,3
8,2
16,2
32,3
64,3
128,3


==> Sminus.Riesz.deg2.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> Sminus.Riesz_Lite.deg2.k0.0001.csv <==
N,iterations
2,4
4,4
8,5
16,5
32,7
64,8
128,7


==> Sminus.Riesz_Lite.deg2.k0.001.csv <==
N,iterations
2,8
4,11
8,13
16,14
32,13
64,13
128,13


==> Sminus.Riesz_Lite.deg2.k0.01.csv <==
N,iterations
2,11
4,14
8,14
16,13
32,13
64,13
128,13


==> Sminus.Riesz_Lite.deg2.k0.1.csv <==
N,iterations
2,10
4,10
8,10
16,10
32,10
64,10
128,10


==> Sminus.Riesz_Lite.deg2.k1.0.csv <==
N,iterations
2,8
4,10
8,9
16,9
32,9
64,9
128,9


==> Sminus.Riesz_Lite.deg2.k10.0.csv <==
N,iterations
2,6
4,8
8,8
16,8
32,8
64,8
128,8


==> Sminus.Riesz_Lite.deg2.k1e-05.csv <==
N,iterations
2,3
4,3
8,2
16,2
32,3
64,3
128,3


==> Sminus.Riesz_Lite.deg2.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> quad.Riesz.deg1.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,8
1.000000e-04,14
1.000000e-03,13
1.000000e-02,9
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> quad.Riesz.deg1.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,2
1.000000e-04,6
1.000000e-03,13
1.000000e-02,13
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> quad.Riesz.deg1.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,2
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,9
1.000000e+01,7


==> quad.Riesz.deg1.k0.0001.csv <==
N,iterations
2,3
4,4
8,4
16,4
32,5
64,6
128,6


==> quad.Riesz.deg1.k0.001.csv <==
N,iterations
2,4
4,8
8,9
16,12
32,13
64,13
128,13


==> quad.Riesz.deg1.k0.01.csv <==
N,iterations
2,4
4,11
8,13
16,13
32,13
64,13
128,13


==> quad.Riesz.deg1.k0.1.csv <==
N,iterations
2,4
4,9
8,9
16,9
32,9
64,9
128,9


==> quad.Riesz.deg1.k1.0.csv <==
N,iterations
2,4
4,7
8,7
16,7
32,7
64,7
128,7


==> quad.Riesz.deg1.k10.0.csv <==
N,iterations
2,4
4,5
8,5
16,5
32,5
64,5
128,5


==> quad.Riesz.deg1.k1e-05.csv <==
N,iterations
2,3
4,2
8,2
16,2
32,2
64,2
128,2


==> quad.Riesz.deg1.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> quad.Riesz.deg2.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,9
1.000000e-04,14
1.000000e-03,13
1.000000e-02,9
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> quad.Riesz.deg2.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,3
1.000000e-04,7
1.000000e-03,13
1.000000e-02,13
1.000000e-01,9
1.000000e+00,7
1.000000e+01,5


==> quad.Riesz.deg2.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,3
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,9
1.000000e+01,7


==> quad.Riesz.deg2.k0.0001.csv <==
N,iterations
2,4
4,4
8,4
16,5
32,6
64,7
128,7


==> quad.Riesz.deg2.k0.001.csv <==
N,iterations
2,8
4,11
8,13
16,13
32,13
64,13
128,13


==> quad.Riesz.deg2.k0.01.csv <==
N,iterations
2,12
4,13
8,13
16,13
32,13
64,13
128,13


==> quad.Riesz.deg2.k0.1.csv <==
N,iterations
2,9
4,9
8,9
16,9
32,9
64,9
128,9


==> quad.Riesz.deg2.k1.0.csv <==
N,iterations
2,7
4,7
8,7
16,7
32,7
64,7
128,7


==> quad.Riesz.deg2.k10.0.csv <==
N,iterations
2,5
4,5
8,5
16,5
32,5
64,5
128,5


==> quad.Riesz.deg2.k1e-05.csv <==
N,iterations
2,3
4,3
8,2
16,2
32,2
64,2
128,3


==> quad.Riesz.deg2.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> quad.Riesz_Lite.deg1.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,8
1.000000e-04,14
1.000000e-03,13
1.000000e-02,10
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> quad.Riesz_Lite.deg1.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,2
1.000000e-04,6
1.000000e-03,13
1.000000e-02,13
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> quad.Riesz_Lite.deg1.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,2
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,10
1.000000e+01,8


==> quad.Riesz_Lite.deg1.k0.0001.csv <==
N,iterations
2,3
4,4
8,4
16,4
32,5
64,6
128,6


==> quad.Riesz_Lite.deg1.k0.001.csv <==
N,iterations
2,4
4,8
8,9
16,12
32,13
64,13
128,13


==> quad.Riesz_Lite.deg1.k0.01.csv <==
N,iterations
2,4
4,11
8,14
16,13
32,13
64,13
128,13


==> quad.Riesz_Lite.deg1.k0.1.csv <==
N,iterations
2,4
4,10
8,10
16,10
32,10
64,10
128,10


==> quad.Riesz_Lite.deg1.k1.0.csv <==
N,iterations
2,4
4,8
8,9
16,9
32,9
64,9
128,9


==> quad.Riesz_Lite.deg1.k10.0.csv <==
N,iterations
2,4
4,5
8,8
16,8
32,8
64,8
128,8


==> quad.Riesz_Lite.deg1.k1e-05.csv <==
N,iterations
2,3
4,2
8,2
16,2
32,2
64,2
128,2


==> quad.Riesz_Lite.deg1.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> quad.Riesz_Lite.deg2.eps0.001.csv <==
k,iterations
1.000000e-06,3
1.000000e-05,9
1.000000e-04,14
1.000000e-03,13
1.000000e-02,10
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> quad.Riesz_Lite.deg2.eps0.01.csv <==
k,iterations
1.000000e-06,2
1.000000e-05,3
1.000000e-04,7
1.000000e-03,13
1.000000e-02,13
1.000000e-01,10
1.000000e+00,9
1.000000e+01,8


==> quad.Riesz_Lite.deg2.eps0.1.csv <==
k,iterations
1.000000e-06,1
1.000000e-05,1
1.000000e-04,3
1.000000e-03,5
1.000000e-02,12
1.000000e-01,12
1.000000e+00,10
1.000000e+01,8


==> quad.Riesz_Lite.deg2.k0.0001.csv <==
N,iterations
2,4
4,4
8,4
16,5
32,6
64,7
128,7


==> quad.Riesz_Lite.deg2.k0.001.csv <==
N,iterations
2,8
4,11
8,13
16,13
32,13
64,13
128,13


==> quad.Riesz_Lite.deg2.k0.01.csv <==
N,iterations
2,12
4,14
8,14
16,14
32,13
64,13
128,13


==> quad.Riesz_Lite.deg2.k0.1.csv <==
N,iterations
2,10
4,10
8,10
16,10
32,10
64,10
128,10


==> quad.Riesz_Lite.deg2.k1.0.csv <==
N,iterations
2,8
4,10
8,10
16,9
32,9
64,9
128,9


==> quad.Riesz_Lite.deg2.k10.0.csv <==
N,iterations
2,6
4,8
8,8
16,8
32,8
64,8
128,8


==> quad.Riesz_Lite.deg2.k1e-05.csv <==
N,iterations
2,3
4,3
8,2
16,2
32,2
64,2
128,3


==> quad.Riesz_Lite.deg2.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> quad.mg.Riesz.deg1.k0.0001.csv <==
N,iterations
16,5
32,5
64,5
128,6


==> quad.mg.Riesz.deg1.k0.001.csv <==
N,iterations
16,12
32,13
64,13
128,13


==> quad.mg.Riesz.deg1.k0.01.csv <==
N,iterations
16,17
32,16
64,15
128,14


==> quad.mg.Riesz.deg1.k0.1.csv <==
N,iterations
16,16
32,15
64,14
128,12


==> quad.mg.Riesz.deg1.k1.0.csv <==
N,iterations
16,14
32,13
64,12
128,10


==> quad.mg.Riesz.deg1.k10.0.csv <==
N,iterations
16,12
32,12
64,9
128,8


==> quad.mg.Riesz.deg1.k1e-05.csv <==
N,iterations
16,4
32,3
64,3
128,2


==> quad.mg.Riesz.deg1.k1e-06.csv <==
N,iterations
16,3
32,2
64,2
128,2


==> quad.mg.Riesz_Lite.deg1.k0.0001.csv <==
N,iterations
16,5
32,5
64,5
128,6


==> quad.mg.Riesz_Lite.deg1.k0.001.csv <==
N,iterations
16,12
32,13
64,13
128,13


==> quad.mg.Riesz_Lite.deg1.k0.01.csv <==
N,iterations
16,17
32,16
64,15
128,14


==> quad.mg.Riesz_Lite.deg1.k0.1.csv <==
N,iterations
16,16
32,15
64,14
128,12


==> quad.mg.Riesz_Lite.deg1.k1.0.csv <==
N,iterations
16,15
32,15
64,12
128,12


==> quad.mg.Riesz_Lite.deg1.k10.0.csv <==
N,iterations
16,16
32,16
64,16
128,15


==> quad.mg.Riesz_Lite.deg1.k1e-05.csv <==
N,iterations
16,4
32,3
64,3
128,2


==> quad.mg.Riesz_Lite.deg1.k1e-06.csv <==
N,iterations
16,3
32,2
64,2
128,2


==> quad.nonlin.Riesz.deg1.k0.0001.csv <==
N,Nonlin,Lin
16,1,5
32,1,6
64,1,9
128,1,12


==> quad.nonlin.Riesz.deg1.k0.001.csv <==
N,Nonlin,Lin
16,1,13
32,1,15
64,1,16
128,1,16


==> quad.nonlin.Riesz.deg1.k0.01.csv <==
N,Nonlin,Lin
16,1,13
32,1,13
64,1,13
128,1,13


==> quad.nonlin.Riesz.deg1.k0.1.csv <==
N,Nonlin,Lin
16,1,12
32,1,12
64,1,12
128,1,12


==> quad.nonlin.Riesz.deg1.k1.0.csv <==
N,Nonlin,Lin
16,1,13
32,1,13
64,1,13
128,1,13


==> quad.nonlin.Riesz.deg1.k10.0.csv <==
N,Nonlin,Lin
16,1,14
32,1,14
64,1,14
128,1,14


==> quad.nonlin.Riesz.deg1.k1e-05.csv <==
N,Nonlin,Lin
16,1,3
32,1,3
64,1,4
128,1,4


==> quad.nonlin.Riesz.deg1.k1e-06.csv <==
N,Nonlin,Lin
16,1,2
32,1,2
64,1,2
128,1,2


==> quad.nonlin.Riesz_Lite.deg1.k0.0001.csv <==
N,Nonlin,Lin
16,1,5
32,1,6
64,1,9
128,1,12


==> quad.nonlin.Riesz_Lite.deg1.k0.001.csv <==
N,Nonlin,Lin
16,1,13
32,1,15
64,1,16
128,1,16


==> quad.nonlin.Riesz_Lite.deg1.k0.01.csv <==
N,Nonlin,Lin
16,1,12
32,1,12
64,1,12
128,1,12


==> quad.nonlin.Riesz_Lite.deg1.k0.1.csv <==
N,Nonlin,Lin
16,1,10
32,1,10
64,1,10
128,1,10


==> quad.nonlin.Riesz_Lite.deg1.k1.0.csv <==
N,Nonlin,Lin
16,1,10
32,1,10
64,1,10
128,1,10


==> quad.nonlin.Riesz_Lite.deg1.k10.0.csv <==
N,Nonlin,Lin
16,1,10
32,1,10
64,1,11
128,1,11


==> quad.nonlin.Riesz_Lite.deg1.k1e-05.csv <==
N,Nonlin,Lin
16,1,3
32,1,3
64,1,4
128,1,4


==> quad.nonlin.Riesz_Lite.deg1.k1e-06.csv <==
N,Nonlin,Lin
16,1,2
32,1,2
64,1,2
128,1,2


==> tri.Riesz.deg1.k0.0001.csv <==
N,iterations
2,4
4,4
8,4
16,5
32,5
64,6
128,7


==> tri.Riesz.deg1.k0.001.csv <==
N,iterations
2,7
4,10
8,12
16,13
32,13
64,13
128,13


==> tri.Riesz.deg1.k0.01.csv <==
N,iterations
2,8
4,13
8,13
16,13
32,13
64,13
128,13


==> tri.Riesz.deg1.k0.1.csv <==
N,iterations
2,6
4,9
8,9
16,9
32,9
64,9
128,9


==> tri.Riesz.deg1.k1.0.csv <==
N,iterations
2,6
4,7
8,7
16,7
32,7
64,7
128,7


==> tri.Riesz.deg1.k10.0.csv <==
N,iterations
2,4
4,5
8,5
16,5
32,5
64,5
128,5


==> tri.Riesz.deg1.k1e-05.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,3


==> tri.Riesz.deg1.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> tri.Riesz.deg2.k0.0001.csv <==
N,iterations
2,4
4,4
8,5
16,5
32,6
64,7
128,7


==> tri.Riesz.deg2.k0.001.csv <==
N,iterations
2,9
4,12
8,13
16,14
32,13
64,13
128,13


==> tri.Riesz.deg2.k0.01.csv <==
N,iterations
2,13
4,13
8,13
16,13
32,13
64,13
128,13


==> tri.Riesz.deg2.k0.1.csv <==
N,iterations
2,9
4,9
8,9
16,9
32,9
64,9
128,9


==> tri.Riesz.deg2.k1.0.csv <==
N,iterations
2,7
4,7
8,7
16,7
32,7
64,7
128,7


==> tri.Riesz.deg2.k10.0.csv <==
N,iterations
2,5
4,5
8,5
16,5
32,5
64,5
128,5


==> tri.Riesz.deg2.k1e-05.csv <==
N,iterations
2,3
4,3
8,2
16,2
32,3
64,3
128,3


==> tri.Riesz.deg2.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> tri.Riesz_Lite.deg1.k0.0001.csv <==
N,iterations
2,4
4,4
8,4
16,5
32,5
64,6
128,7


==> tri.Riesz_Lite.deg1.k0.001.csv <==
N,iterations
2,7
4,10
8,12
16,13
32,13
64,13
128,13


==> tri.Riesz_Lite.deg1.k0.01.csv <==
N,iterations
2,8
4,14
8,14
16,13
32,13
64,13
128,13


==> tri.Riesz_Lite.deg1.k0.1.csv <==
N,iterations
2,6
4,10
8,10
16,10
32,10
64,10
128,10


==> tri.Riesz_Lite.deg1.k1.0.csv <==
N,iterations
2,6
4,9
8,9
16,9
32,9
64,9
128,9


==> tri.Riesz_Lite.deg1.k10.0.csv <==
N,iterations
2,2
4,6
8,8
16,8
32,8
64,8
128,8


==> tri.Riesz_Lite.deg1.k1e-05.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,3


==> tri.Riesz_Lite.deg1.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> tri.Riesz_Lite.deg2.k0.0001.csv <==
N,iterations
2,4
4,4
8,5
16,5
32,6
64,7
128,7


==> tri.Riesz_Lite.deg2.k0.001.csv <==
N,iterations
2,9
4,12
8,13
16,14
32,13
64,13
128,13


==> tri.Riesz_Lite.deg2.k0.01.csv <==
N,iterations
2,14
4,14
8,14
16,14
32,13
64,13
128,13


==> tri.Riesz_Lite.deg2.k0.1.csv <==
N,iterations
2,10
4,10
8,10
16,10
32,10
64,10
128,10


==> tri.Riesz_Lite.deg2.k1.0.csv <==
N,iterations
2,9
4,9
8,10
16,9
32,9
64,9
128,9


==> tri.Riesz_Lite.deg2.k10.0.csv <==
N,iterations
2,8
4,8
8,8
16,8
32,8
64,8
128,8


==> tri.Riesz_Lite.deg2.k1e-05.csv <==
N,iterations
2,3
4,3
8,2
16,2
32,3
64,3
128,3


==> tri.Riesz_Lite.deg2.k1e-06.csv <==
N,iterations
2,2
4,2
8,2
16,2
32,2
64,2
128,2


==> tri.mg.Riesz.deg1.k0.0001.csv <==
N,iterations
16,5
32,5
64,6
128,7


==> tri.mg.Riesz.deg1.k0.001.csv <==
N,iterations
16,14
32,14
64,13
128,13


==> tri.mg.Riesz.deg1.k0.01.csv <==
N,iterations
16,19
32,18
64,17
128,15


==> tri.mg.Riesz.deg1.k0.1.csv <==
N,iterations
16,18
32,17
64,16
128,14


==> tri.mg.Riesz.deg1.k1.0.csv <==
N,iterations
16,17
32,16
64,14
128,12


==> tri.mg.Riesz.deg1.k10.0.csv <==
N,iterations
16,14
32,12
64,11
128,8


==> tri.mg.Riesz.deg1.k1e-05.csv <==
N,iterations
16,3
32,3
64,3
128,3


==> tri.mg.Riesz.deg1.k1e-06.csv <==
N,iterations
16,2
32,2
64,2
128,2


==> tri.mg.Riesz_Lite.deg1.k0.0001.csv <==
N,iterations
16,5
32,5
64,6
128,7


==> tri.mg.Riesz_Lite.deg1.k0.001.csv <==
N,iterations
16,14
32,14
64,13
128,13


==> tri.mg.Riesz_Lite.deg1.k0.01.csv <==
N,iterations
16,19
32,18
64,17
128,15


==> tri.mg.Riesz_Lite.deg1.k0.1.csv <==
N,iterations
16,18
32,17
64,16
128,14


==> tri.mg.Riesz_Lite.deg1.k1.0.csv <==
N,iterations
16,17
32,16
64,15
128,12


==> tri.mg.Riesz_Lite.deg1.k10.0.csv <==
N,iterations
16,20
32,19
64,18
128,16


==> tri.mg.Riesz_Lite.deg1.k1e-05.csv <==
N,iterations
16,3
32,3
64,3
128,3


==> tri.mg.Riesz_Lite.deg1.k1e-06.csv <==
N,iterations
16,2
32,2
64,2
128,2


==> tri.nonlin.Riesz.deg1.k0.0001.csv <==
N,Nonlin,Lin
16,1,6
32,1,8
64,1,10
128,1,13


==> tri.nonlin.Riesz.deg1.k0.001.csv <==
N,Nonlin,Lin
16,1,14
32,1,15
64,1,16
128,1,16


==> tri.nonlin.Riesz.deg1.k0.01.csv <==
N,Nonlin,Lin
16,1,13
32,1,13
64,1,13
128,1,13


==> tri.nonlin.Riesz.deg1.k0.1.csv <==
N,Nonlin,Lin
16,1,12
32,1,12
64,1,12
128,1,12


==> tri.nonlin.Riesz.deg1.k1.0.csv <==
N,Nonlin,Lin
16,1,13
32,1,13
64,1,13
128,1,13


==> tri.nonlin.Riesz.deg1.k10.0.csv <==
N,Nonlin,Lin
16,1,15
32,1,15
64,1,14
128,1,17


==> tri.nonlin.Riesz.deg1.k1e-05.csv <==
N,Nonlin,Lin
16,1,3
32,1,3
64,1,4
128,1,5


==> tri.nonlin.Riesz.deg1.k1e-06.csv <==
N,Nonlin,Lin
16,1,2
32,1,2
64,1,2
128,1,3


==> tri.nonlin.Riesz_Lite.deg1.k0.0001.csv <==
N,Nonlin,Lin
16,1,6
32,1,8
64,1,10
128,1,13


==> tri.nonlin.Riesz_Lite.deg1.k0.001.csv <==
N,Nonlin,Lin
16,1,14
32,1,15
64,1,16
128,1,16


==> tri.nonlin.Riesz_Lite.deg1.k0.01.csv <==
N,Nonlin,Lin
16,1,12
32,1,12
64,1,12
128,1,12


==> tri.nonlin.Riesz_Lite.deg1.k0.1.csv <==
N,Nonlin,Lin
16,1,10
32,1,10
64,1,10
128,1,10


==> tri.nonlin.Riesz_Lite.deg1.k1.0.csv <==
N,Nonlin,Lin
16,1,10
32,1,10
64,1,10
128,1,10


==> tri.nonlin.Riesz_Lite.deg1.k10.0.csv <==
N,Nonlin,Lin
16,1,12
32,1,12
64,1,12
128,1,105


==> tri.nonlin.Riesz_Lite.deg1.k1e-05.csv <==
N,Nonlin,Lin
16,1,3
32,1,3
64,1,4
128,1,5


==> tri.nonlin.Riesz_Lite.deg1.k1e-06.csv <==
N,Nonlin,Lin
16,1,2
32,1,2
64,1,2
128,1,3

